Compact Error-Resilient Self-Assembly of Recursively Defined Patterns

A limitation to molecular implementations of tile-based self-assembly systems is the high rate of mismatch errors which has been observed to be between 1% and 10%. Controlling the physical conditions of the system to reduce this intrinsic error rate $\epsilon$ prohibitively slows the growth rate of the system. This has motivated the development of techniques to redundantly encode information in the tiles of a system in such a way that the rate of mismatch errors in the final assembly is reduced even without a reduction in $\epsilon$. Winfree and Bekbolatov, and Chen and Goel, introduced such error-resilient systems that reduce the mismatch error rate to $\epsilon^k$ by replacing each tile in an error-prone system with a $k \times k$ block of tiles in the error-resilient system, but this increases the number of tile types used by a factor of $k^2$, and the scale of the pattern produced by a factor of $k$. Reif, Sahu and Yin, and Sahu and Reif, introduced compact error-resilient systems for the self-assembly of Boolean arrays that reduce the mismatch error rate to $\epsilon^2$ without increasing the scale of the pattern produced. In this paper, we give a technique to design compact error-resilient systems for the self-assembly of the recursively defined patterns introduced by Kautz and Lathrop. We show that our compact error-resilient systems reduce the mismatch error rate to $\epsilon^2$ by using the independent error model introduced by Sahu and Reif. Surprisingly, our error-resilient systems use the same number of tile types as the error-prone system from which they are constructed.

==> Simulations/Carpet.dat <==
4.9	11.0
5.2	15.0
5.5	24.0
5.8	31.0
6.1	40.0
6.4	64.0
6.7	84.0
7	102.0
7.3	160.0
7.6	210.0
7.9	244.0


==> Simulations/CarpetER.dat <==
4.9	150.0
5.2	253.0
5.5	406.0
5.8	616.0
6.1	882.0
6.4	1470.0
6.7	2077.0
7	3239.0
7.3	4240.0
7.6	6279.0
7.9	9116.0


==> Simulations/Triangle.dat <==
4.9	33.0
5.2	55.0
5.5	54.0
5.8	87.0
6.1	126.0
6.4	145.0
6.7	232.0
7	306.0
7.3	400.0
7.6	540.0
7.9	623.0


==> Simulations/TriangleER.dat <==
4.9	275.0
5.2	585.0
5.5	705.0
5.8	1344.0
6.1	1575.0
6.4	2600.0
6.7	4118.0
7	6355.0
7.3	7810.0
7.6	12528.0
7.9	19698.0


==> Simulations/TriangleReif.dat <==
4.9	243.0
5.2	399.0
5.5	742.0
5.8	1080.0
6.1	1620.0
6.4	2418.0
6.7	3569.0
7	5353.0
7.3	8436.0
7.6	11088.0
7.9	17760.0


==> Simulations/W3H3P2M10101010.dat <==
4.9	0.0
5.2	1.0
5.5	2.0
5.8	4.0
6.1	5.0
6.4	6.0
6.7	10.0
7	12.0
7.3	20.0
7.6	28.0
7.9	45.0


==> Simulations/W3H3P2M10101010ER.dat <==
4.9	168.0
5.2	255.0
5.5	456.0
5.8	805.0
6.1	1120.0
6.4	1606.0
6.7	3003.0
7	3333.0
7.3	5712.0
7.6	7081.0
7.9	9636.0

